KM3NeT/ARCA stacking search for high-energy neutrinos from blazars

Blazars are promising targets for neutrino astronomy, as highlighted by IceCube's identification of TXS 0506+056 as a cosmic neutrino source candidate. High-frequency-peaked BL Lacs (HBLs) stand out due to their characteristic electromagnetic high-energy emission properties, which makes them as well promising candidates for the production of high-energy neutrinos. Such neutrinos could be detected by KM3NeT/ARCA, a next-generation deep-sea Cherenkov detector under construction in the Mediterranean Sea. This contribution presents the results of a binned likelihood stacking analysis investigating high-energy neutrino emissions from a subset of HBLs. A total of 232 sources have been selected from the 3HSP catalogue and targeted in the analysis of KM3NeT/ARCA data taken with several detector configurations, specifically in the period in which from 6 to 21 detection units were deployed. The analysis is based on neutrino emission models of blazars developed using the LeHa-Paris numerical code, which simulates the spectral energy distribution of jetted active galactic nuclei.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

